Energy of Computing on Multicore CPUs: Predictive Models and Energy Conservation Law

Energy is now a first-class design constraint along with performance in all computing settings. Energy predictive modelling based on performance monitoring counts (PMCs) is the leading method used for prediction of energy consumption during an application execution. We use a model-theoretic approach to formulate the assumed properties of existing models in a mathematical form. We extend the formalism by adding properties, heretofore unconsidered, that account for a limited form of energy conservation law. The extended formalism defines our theory of energy of computing. By applying the basic practical implications of the theory, we improve the prediction accuracy of state-of-the-art energy models from 31% to 18%. We also demonstrate that use of state-of-the-art measurement tools for energy optimisation may lead to significant losses of energy (ranging from 56% to 65% for applications used in experiments) since they do not take into account the energy conservation properties.

==> dgemm.dat <==
cores pmcs
2	51
8	74
16	82
24	126



==> fft.dat <==
cores pmcs
2	61
8	74
16	95
24	146




==> mv.dat <==
cores pmcs
2	22
8	47
16	52
24	58





==> profile-dgemm.dat <==
ps rapl wattsup
10240	121.084	77.08
11264	159.791	102.764
12288	205.368	150.302
13312	237.977	185.963
14336	292.8	213.089
15360	338.511	241.022
16384	405.949	149.066
17408	420.82	284.087
18432	500.375	433.765
19456	527.649	266.772
20480	598.36	406.264
21504	675.539	512.354
22528	716.306	612.773
23552	756.795	715.178
24576	867.279	812.751
25600	920.963	873.004
26624	1000.54	955.418
27648	1108.79	1034.37
28672	1138.15	1384.43
29696	1255.11	1426.73
30720	1239.31	1494.67
31744	1525.36	1505.91
32768	1479.24	1806.48
33792	1660.32	1808.01
34816	1677.91	2134.53
35840	1924.32	2103.03
36864	1862.97	2407.15
37888	2041.29	2350.93
38912	2208.66	2685.17
39936	2258.58	2907.61


==> profile-fft.dat <==
ps rapl wattsup
6144	30.908	16.171
7168	49.3526	23.0273
8192	63.4377	49.7723
9216	118.047	76.7093
10240	212.234	146.802
11264	174.329	137.629
12288	299.204	252.147
13312	230.408	163.806
14336	321.05	282.212
15360	312.925	215.267
16384	584.865	466.736
17408	369.09	293.069
18432	356.873	258.389
19456	476.78	334.715
20480	884.542	800
21504	495.929	242.312
22528	555.184	383.203
23552	748.407	630.385
24576	643.511	483.126
25600	1029.16	1115.42
26624	755.491	624.366
27648	854.982	704.643
28672	890.764	686.393
29696	1312.68	792.057
30720	1065.12	586.624
31744	1541.78	950.41
32768	2579.05	2844.2
33792	2943.63	3019.21
34816	2506.83	2260.49
35840	2143.57	1917.96
36864	2555.73	2411.76
37888	3314.99	3148.83
38912	3170	2999.21
39936	2808.6	2717.18
40960	3298.78	3455
41984	4069.47	4121.76
43008	3528.96	3484.75
44032	4417.27	4356.69
45056	4057.19	4187.06
46080	4175.47	3769.05
47104	4531.21	4221.71





